Jupiter's X-ray aurora during UV dawn storms and injections as observed by XMM-Newton, Hubble, and Hisaki

We present results from a multiwavelength observation of Jupiter's northern aurorae, carried out simultaneously by XMM-Newton, the Hubble Space Telescope (HST), and the Hisaki satellite in September 2019. HST images captured dawn storms and injection events in the far ultraviolet aurora several times during the observation period. Magnetic reconnection occurring in the middle magnetosphere caused by internal drivers is thought to start the production of those features. The field lines then dipolarize which injects hot magnetospheric plasma from the reconnection site to enter the inner magnetosphere. Hisaki observed an impulsive brightening in the dawnside Io plasma torus (IPT) during the final appearance of the dawn storms and injection events which is evidence that a large-scale plasma injection penetrated the central IPT between 6-9 RJ (Jupiter radii). The extreme ultraviolet aurora brightened and XMM-Newton detected an increase in the hard X-ray aurora count rate, suggesting an increase in electron precipitation. The dawn storms and injections did not change the brightness of the soft X-ray aurora and they did not "switch-on" its commonly observed quasi-periodic pulsations. Spectral analysis of the X-ray aurora suggests that the precipitating ions responsible for the soft X-ray aurora were iogenic and that a powerlaw continuum was needed to fit the hard X-ray part of the spectra. The spectra coincident with the dawn storms and injections required two powerlaw continua to get good fits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
